A Survey of Robot Manipulation in Contact

In this survey, we present the current status on robots performing manipulation tasks that require varying contact with the environment, such that the robot must either implicitly or explicitly control the contact force with the environment to complete the task. Robots can perform more and more manipulation tasks that are still done by humans, and there is a growing number of publications on the topics of 1) performing tasks that always require contact and 2) mitigating uncertainty by leveraging the environment in tasks that, under perfect information, could be performed without contact. The recent trends have seen robots perform tasks earlier left for humans, such as massage, and in the classical tasks, such as peg-in-hole, there is a more efficient generalization to other similar tasks, better error tolerance, and faster planning or learning of the tasks. Thus, in this survey we cover the current stage of robots performing such tasks, starting from surveying all the different in-contact tasks robots can perform, observing how these tasks are controlled and represented, and finally presenting the learning and planning of the skills required to complete these tasks.

==> cover_letter.txt <==
Dear editor

We would like to propose our survey of robot manipulation in contact for publication in Robotics and Autonomous Systems. Manipulators are performing more and more difficult tasks at homes and at factories, and more difficult tasks that require implicit or explicit control of contact forces are being done by robots. However, there are still many manipulation tasks where humans are better, or where teaching the robot to perform certain tasks is too complicated. We believe that it is important to present a survey on this topic, and view it from the point of view of the problem: there are surveys on certain methods to make robots perform tasks (for example for Reinforcement Learning and Learning from Demonstration: we present related surveys in the paper), but for many readers it would be useful to have a survey encompassing various approaches robot can perform manipulation in contact. 

We contacted the journal earlier, hearing back that you publish surveys with a suggested length of less than 30 pages. We hope that you would consider this survey suitable for this journal. 

Best regards
Markku Suomalainen
Postdoctoral researcher, University of Oulu, Oulu, Finland
Yiannis Karayiannidis
Associate professor, Chalmers University of Technology, Gothenburg, Sweden
Ville Kyrki
Associate professor, Aalto University, Espoo, Finland


==> figs_to_ask_for.txt <==
https://www.researchgate.net/profile/Sylvain-Calinon/publication/282414847_A_Tutorial_on_Task-Parameterized_Movement_Learning_and_Retrieval/links/561cba0808aea80367252117/A-Tutorial-on-Task-Parameterized-Movement-Learning-and-Retrieval.pdf Fig 8 Sylvain SENT, AGREED

https://www.sciencedirect.com/science/article/pii/S0921889018303312 Daniel Leidner, Fig. 19 SENT, AGREED

https://www.sciencedirect.com/science/article/pii/S0921889017300465 fig 14, Ana Ureche (tai Aude) SENT, AGREED

https://ieeexplore.ieee.org/abstract/document/8460603 fig 7, Bojan SENT, AGREED

https://ieeexplore.ieee.org/abstract/document/8760436 Hoppe, fig. 1 SENT, AGREED


